Conceptual Mapping of Controversies

With our work, we contribute towards a qualitative analysis of the discourse on controversies in online news media. For this, we employ Formal Concept Analysis and the economics of conventions to derive conceptual controversy maps. In our experiments, we analyze two maps from different news journals with methods from ordinal data science. We show how these methods can be used to assess the diversity, complexity and potential bias of controversies. In addition to that, we discuss how the diagrams of concept lattices can be used to navigate between news articles.

==> pics/controversy.tikz <==
\colorlet{mivertexcolor}{black!80}
\colorlet{jivertexcolor}{black!80}
\colorlet{vertexcolor}{black!80}
\colorlet{bordercolor}{black!80}
\colorlet{linecolor}{gray}
\tikzset{vertexbase/.style={semithick, shape=circle, inner sep=2pt, outer sep=0pt, draw=bordercolor},%
  vertex/.style={vertexbase, fill=vertexcolor!45},%
  mivertex/.style={vertexbase, fill=mivertexcolor!45},%
  jivertex/.style={vertexbase, fill=jivertexcolor!45},%
  divertex/.style={vertexbase, top color=mivertexcolor!45, bottom color=jivertexcolor!45},%
  conn/.style={-, thick, color=linecolor}%
}
\begin{tikzpicture}[scale=0.25,font=\small]
  \begin{scope} %for scaling and the like
    \begin{scope} %draw vertices
      \foreach \nodename/\nodetype/\xpos/\ypos in {%
        0/vertex/0.0/0.0,
        1/jivertex/-0.4564966313763321/4.970067372473551,
        2/jivertex/-5.658999037536102/6.7931665062560285,
        3/jivertex/7.458421559191528/8.527333974975953,
        4/jivertex/-0.7232916265640128/8.971992300288754,
        5/vertex/7.0/13.0,
        6/vertex/-6.0/14.0,
        7/mivertex/1.4555341674687128/15.775264677574611,
        8/mivertex/6.658036573628486/17.109239653513015,
        9/jivertex/-12.062078922040435/19.376997112608297,
        10/jivertex/-6.414918190567864/19.732723772858538,
        11/jivertex/14.617420596727627/21.466891241578463,
        12/vertex/1.0/23.0,
        13/divertex/17.996823869104915/25.20202117420599,
        14/mivertex/-12.462271414821956/25.42435033686239,
        15/vertex/0.5662175168431105/28.536958614051997,
        16/jivertex/5.991049085659284/28.759287776708383,
        17/vertex/-4.1471607314725745/29.38180943214632,
        18/mivertex/-5.0/35.0,
        19/mivertex/1.0108758421559116/35.384696823869135,
        20/mivertex/5.546390760346483/35.384696823869135,
        21/vertex/0.0/42.0
      } \node[\nodetype] (\nodename) at (\xpos, \ypos) {};
    \end{scope}
    \begin{scope} %draw connections
      \path (9) edge[conn] (17);
      \path (0) edge[conn] (3);
      \path (20) edge[conn] (21);
      \path (12) edge[conn] (17);
      \path (18) edge[conn] (21);
      \path (3) edge[conn] (5);
      \path (10) edge[conn] (14);
      \path (17) edge[conn] (18);
      \path (14) edge[conn] (18);
      \path (3) edge[conn] (7);
      \path (2) edge[conn] (7);
      \path (4) edge[conn] (8);
      \path (5) edge[conn] (8);
      \path (6) edge[conn] (9);
      \path (15) edge[conn] (20);
      \path (4) edge[conn] (6);
      \path (16) edge[conn] (20);
      \path (8) edge[conn] (12);
      \path (1) edge[conn] (4);
      \path (11) edge[conn] (20);
      \path (19) edge[conn] (21);
      \path (5) edge[conn] (11);
      \path (2) edge[conn] (6);
      \path (16) edge[conn] (19);
      \path (0) edge[conn] (1);
      \path (9) edge[conn] (14);
      \path (12) edge[conn] (15);
      \path (15) edge[conn] (18);
      \path (6) edge[conn] (12);
      \path (13) edge[conn] (21);
      \path (11) edge[conn] (13);
      \path (0) edge[conn] (2);
      \path (17) edge[conn] (19);
      \path (6) edge[conn] (10);
      \path (10) edge[conn] (15);
      \path (7) edge[conn] (12);
      \path (1) edge[conn] (5);
      \path (12) edge[conn] (16);
    \end{scope}
    \begin{scope} %add labels
      \foreach \nodename/\labelpos/\labelopts/\labelcontent in {%
        0/above//{Markt -},
        1/below//{A1}, %Focus (Neue Elektro-Studie unter der Lupe Jancke/Viehmann) 
        1/above//{Grün -},
        2/below//{A2}, %Focus (Elektro-Zwang? Viehmann)
        3/below//{A3},%Focus (Willkommen in der grünen Flammenhölle Viehmann) 
        4/below//{A4},%Focus (Strom, Trassen, Verteilernetze Jancke)
        6/below//{\parbox{3cm}{A5,A6,A7,A8,A9, A10,A11,A12,A13}},%Focus E-Fahrer (E-Auto Förderung 2021), Focus E-Fahrer (Diesel soll 20 Cent teurer werden Reitberger) , Focus (30.000 Euro geschenkt für einen Tesla Jancke), Focus (Umverteilung von Arm nach Grün Viehmann), Focus (Fürs Klima und gegen China Sackmann), Focus E-Fahrer (Von wegen nur das Klima retten Tobias Stahl) , Focus E-Fahrer (Neue E-Auto-Förderung Tesla Tobias Stahl) , Focus (Diess kontert Reitzle), Focus (Autobauer als Software-Riesen Gomoll)
        7/above//{Staat/Grün -},
        8/below//{A14,A15},%Focus (Stromrationierung Viehmann) , Focus E-Fahrer (Rostoffe für E-Auto Akku Reitberger) 
        8/above//{Staat -},
        9/below//{A16},%Focus (Harter Schlag für Hersteller Plug-in Prämie fällt weg)
        10/below//{A17,A18},%Focus E-Fahrer (autonom. Fahren Erfolg oder Flop?), Focus E-Fahrer (Auch ohne Berlin-Werk: Schon heute verdient dt. Autoindustrie Kay)
        11/below//{A19},%Focus E-Fahrer (Revolution oder Wegwerf-Auto? Viehmann) 
        13/below//{A20},%Focus E-Fahrer (Auto-Bloggerin nimmt Tesla Modell auseinander Albrecht)
        13/above//{Industrie -},
        14/above//{Staat +},
        15/below//{A21, A22, A23 },%Focus E-Fahrer (Stromverbrauch: So viel verbraucht ein E-Auto wirklich Siethoff),Focus E-Fahrer (Lohnt sich E-Auto bei den Strompreisen noch?),Focus (Herstellungskosten gecheckt Stahl)
        16/below//{A24},%Focus E-Fahrer (Deutlich sauberer als gedacht Tobias Stahl) 
        18/below//{A25},%Focus (Ein gelber Zettel zeigt, was Kunden mit E-Autos sparen würden
        18/above//{Markt +},
        19/above//{Grün +},
        20/below//{A26},%Focus (Jetzt kommen die Wunderakkus Gomoll)
        20/above//{\;\;\;\;\;\;Industrie +}
      } \coordinate[label={[\labelopts]\labelpos:{\labelcontent}}](c) at (\nodename);
    \end{scope}
  \end{scope}
\end{tikzpicture}


